Empirically Assessing Opportunities for Prefetching and Caching in Mobile Apps

Network latency in mobile software has a large impact on user experience, with potentially severe economic consequences. Prefetching and caching have been shown effective in reducing the latencies in browser-based systems. However, those techniques cannot be directly applied to the emerging domain of mobile apps because of the differences in network interactions. Moreover, there is a lack of research on prefetching and caching techniques that may be suitable for the mobile app domain, and it is not clear whether such techniques can be effective or whether they are even feasible. This paper takes the first step toward answering these questions by conducting a comprehensive study to understand the characteristics of HTTP requests in over 1000 popular Android apps. Our work focuses on the prefetchability of requests using static program analysis techniques and cacheability of resulting responses. We find that there is a substantial opportunity to leverage prefetching and caching in mobile apps, but that suitable techniques must take into account the nature of apps' network interactions and idiosyncrasies such as untrustworthy HTTP header information. Our observations provide guidelines for developers to utilize prefetching and caching schemes in app development, and motivate future research in this area.

==> Table2A.dat <==
1	1	12	6.666666667
2	0	6	3
3	4	1243	220
4	1	108	21.875
5	0	77	10.11764706
6	3	263	54
7	2	49	10.625
8	2	47	12.83333333
9	1	60	12.76470588
10	3	130	29
11	9	53	19.8
12	0	122	22.77777778
13	2	144	22.76923077
14	0	38	11
15	0	14	5.266666667
16	3	149	50.75
17	15	15	15
18	0	82	18.91666667
19	3	182	35.75
20	1	39	7.7
21	0	23	8.357142857
22	1	802	65
23	2	7	4.4
24	4	286	70.45454545
25	1	55	20.42857143
26	0	102	14.08333333
27	0	174	34.45454545
28	1	106	15.56521739
29	1	138	42
30	0	121	13.5625
31	0	166	18.18518519
32	0	73	14.75
33	2	112	31.08333333

==> Table2B.dat <==
1	25	100	70.23809524
2	0	100	56.25
3	66.66666667	100	94.44444444
4	10	100	71.58795771
5	0	100	56.29130884
6	41.66666667	100	86.65579472
7	50	100	64.46101641
8	0.898203593	88.67924528	42.49571238
9	9.090909091	100	66.73276804
10	50	100	87.70015518
11	45	100	87.18181818
12	0	100	69.00389177
13	15.78947368	100	60.77254613
14	0	94.44444444	54.91716158
15	0	100	66.47069597
16	16.66666667	100	79.9625949
17	68.18181818	68.18181818	68.18181818
18	0	100	70.08986928
19	25	95.45454545	54.44669474
20	4	100	64.50714286
21	0	100	63.5180676
22	6.060606061	100	78.65968221
23	14.28571429	100	57.85714286
24	18.51851852	100	72.02241139
25	25	100	82.12202388
26	0	100	56.23836161
27	0	100	69.31814018
28	7.692307692	100	58.19409136
29	11.11111111	100	81.96190001
30	0	100	43.75891079
31	0	100	62.18326397
32	0	100	67.80172414
33	22.22222222	100	76.89012459
